Ethanos: Lightweight Bootstrapping for Ethereum

As ethereum blockchain has become popular, the number of users and transactions has skyrocketed, causing an explosive increase of its data size. As a result, ordinary clients using PCs or smartphones cannot easily bootstrap as a full node, but rely on other full nodes such as the miners to run or verify transactions. This may affect the security of ethereum, so light bootstrapping techniques such as fast sync has been proposed to download only parts of full data, yet the space overhead is still too high. One of the biggest space overhead that cannot easily be reduced is caused by saving the state of all accounts in the block's state trie. Fortunately, we found that more than 90% of accounts are inactive and old transactions are hard to be manipulated. Based on these observations, this paper propose a novel optimization technique called ethanos that can reduce bootstrapping cost by sweeping inactive accounts periodically and by not downloading old transactions. If an inactive account becomes active, ethanos restore its state by running a restoration transaction. Also, ethanos gives incentives for archive nodes to maintain the old transactions for possible re-verification. We implemented ethanos by instrumenting the go-ethereum (geth) client and evaluated with the real 113 million transactions from 14 million accounts between 7M-th and 8M-th blocks in ethereum. Our experimental result shows that ethanos can reduce the size of the account state by half, which, if combined with removing old transactions, may reduce the storage size for bootstrapping to around 1GB. This would be reasonable enough for ordinary clients to bootstrap on their personal devices.

==> bootstrapping_time.dat <==
X   geth-fast   ethanos-fast    geth-compact    ethanos-compact
1   981.53      1028.73         704.25          666.53
2   2083.53     1755.93         1636.67         1066.93
3   2404.21     2536.8          2158.82         1550.8
4   3779.05     3328.07         2929.11         2055.47
5   7067        3697.67         4351.06         2985.19

==> storage.dat <==
X   epoch   geth-fast   ethanos-fast    geth-compact    ethanos-compact
1   1       3705.43484  3716.01484      677.63956       686.14956
2   2       7044.38     6660.48         1128.5047       742.18526
3   3       10189.879   9547.09         1529.00064      834.26075
4   4       13640.67    12863.71        2017.89321      1006.18384
5   5       17827.46    17315.58        2596.95027      1206.96526

==> tx.dat <==
block	normal  	restore
400000	    87593.05	76.83
500000	    100428.84	78.73
600000	    100983.3	43.98
700000	    102404.28	928.93
800000	    118592.33	1047.69
900000	    137997.66	1846.48
1000000	    135856.68	2055.57


==> tx_nor_size.dat <==
x   y
2	0.124
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.123
2	0.121
2	0.121
2	0.123
2	0.121
2	0.121
2	0.121
2	0.124
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.124
2	0.121
2	0.121
2	0.121
2	0.124
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.124
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.124
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.124
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.124
2	0.123
2	0.124
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.124
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
2	0.121
3	0.124
3	0.121
3	0.121
3	0.121
3	0.123
3	0.121
3	0.124
3	0.121
3	0.124
3	0.121
3	0.121
3	0.121
3	0.121
3	0.124
3	0.124
3	0.12
3	0.121
3	0.121
3	0.121
3	0.124
3	0.121
3	0.124
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.124
3	0.123
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.124
3	0.124
3	0.121
3	0.124
3	0.121
3	0.123
3	0.121
3	0.124
3	0.124
3	0.121
3	0.121
3	0.121
3	0.123
3	0.121
3	0.121
3	0.121
3	0.124
3	0.121
3	0.124
3	0.121
3	0.121
3	0.121
3	0.121
3	0.124
3	0.121
3	0.121
3	0.124
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.124
3	0.124
3	0.121
3	0.123
3	0.123
3	0.124
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.121
3	0.124
3	0.12
3	0.124
3	0.121
3	0.121
3	0.123
3	0.124
3	0.121
3	0.121
3	0.124
3	0.121
3	0.121
3	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
4	0.121
5	0.124
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.124
5	0.123
5	0.124
5	0.121
5	0.122
5	0.124
5	0.124
5	0.124
5	0.121
5	0.121
5	0.121
5	0.124
5	0.124
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.124
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.124
5	0.123
5	0.121
5	0.121
5	0.124
5	0.121
5	0.121
5	0.124
5	0.121
5	0.121
5	0.124
5	0.121
5	0.124
5	0.121
5	0.121
5	0.124
5	0.121
5	0.121
5	0.123
5	0.123
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.124
5	0.121
5	0.124
5	0.124
5	0.121
5	0.121
5	0.124
5	0.121
5	0.123
5	0.121
5	0.124
5	0.121
5	0.121
5	0.124
5	0.123
5	0.124
5	0.124
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.121
5	0.123
5	0.121
5	0.124
5	0.121
5	0.121
5	0.121
5	0.124
5	0.121
5	0.124
5	0.121
5	0.124
5	0.121
5	0.121
5	0.121
5	0.121

==> tx_nor_time.dat <==
x   y
2	0.584
2	0.001
2	0.785
2	0.838
2	0.377
2	0.62
2	0.261
2	0.567
2	0.263
2	0.103
2	0.878
2	0.85
2	0.715
2	0.323
2	0.431
2	0.469
2	0.134
2	0.476
2	0.784
2	0.144
2	0.115
2	0.143
2	0.458
2	0.136
2	0.646
2	0.612
2	0.77
2	0.169
2	0.235
2	0.44
2	0.139
2	0.135
2	0.522
2	0.557
2	0.451
2	0.549
2	0.113
2	0.614
2	0.738
2	0.535
2	0.722
2	0.525
2	0.365
2	0.104
2	0.462
2	0.331
2	0.448
2	0.106
2	0.105
2	0.643
2	0.736
2	0.303
2	0.453
2	0.597
2	0.448
2	0.117
2	0.146
2	0.508
2	0.146
2	0.35
2	0.078
2	0.102
2	0.114
2	0.122
2	0.666
2	0.133
2	0.098
2	0.118
2	0.126
2	0.146
2	0.355
2	0.488
2	0.413
2	0.42
2	0.791
2	0.144
2	0.137
2	0.142
2	0.142
2	0.089
2	0.54
2	0.507
2	0.443
2	0.112
2	0.123
2	0.152
2	0.123
2	0.484
2	0.088
2	0.154
2	0.153
2	0.085
2	0.097
2	0.113
2	0.095
2	0.545
2	0.562
2	0.404
2	0.354
2	0.14
3	0.001
3	0.87
3	0.335
3	0.47
3	0.291
3	0.127
3	0.099
3	0.396
3	0.1
3	0.063
3	0.372
3	0.12
3	0.072
3	0.104
3	0.225
3	0.268
3	0.048
3	0.057
3	0.132
3	0.126
3	0.049
3	0.125
3	0.048
3	0.317
3	0.267
3	0.273
3	0.152
3	0.049
3	0.045
3	0.107
3	0.334
3	0.048
3	0.042
3	0.045
3	0.045
3	0.053
3	0.101
3	0.179
3	0.056
3	0.094
3	0.081
3	0.122
3	0.054
3	0.096
3	0.294
3	0.044
3	0.042
3	0.046
3	0.214
3	0.045
3	0.051
3	0.047
3	0.111
3	0.126
3	0.117
3	0.047
3	0.041
3	0.05
3	0.056
3	0.114
3	0.117
3	0.041
3	0.108
3	0.102
3	0.058
3	0.049
3	0.048
3	0.048
3	0.052
3	0.108
3	0.108
3	0.049
3	0.099
3	0.239
3	0.307
3	0.047
3	0.047
3	0.047
3	0.042
3	0.048
3	0.046
3	0.242
3	0.224
3	0.307
3	0.051
3	0.053
3	0.048
3	0.319
3	0.253
3	0.18
3	0.049
3	0.046
3	0.096
3	0.264
3	0.045
3	0.331
3	0.213
3	0.043
3	0.109
3	0.041
4	0.002
4	0.002
4	0.24
4	0.536
4	0.273
4	0.001
4	0.23
4	0.247
4	0.154
4	0.173
4	0.254
4	0.239
4	0.2
4	0.299
4	0.189
4	0.137
4	0.313
4	0.769
4	0.903
4	0.215
4	0.892
4	0.172
4	0.306
4	0.213
4	0.236
4	0.252
4	0.45
4	0.312
4	0.35
4	0.211
4	0.248
4	0.209
4	0.251
4	0.104
4	0.146
4	0.29
4	0.253
4	0.306
4	0.26
4	0.282
4	0.313
4	0.227
4	0.132
4	0.296
4	0.257
4	0.251
4	0.211
4	0.251
4	0.242
4	0.169
4	0.449
4	0.136
4	0.124
4	0.212
4	0.367
4	0.124
4	0.254
4	0.272
4	0.145
4	0.233
4	0.221
4	0.207
4	0.471
4	0.126
4	0.137
4	0.15
4	0.121
4	0.153
4	0.177
4	0.464
4	0.501
4	0.3
4	0.191
4	0.245
4	0.279
4	0.243
4	0.264
4	0.135
4	0.153
4	0.136
4	0.141
4	0.139
4	0.234
4	0.186
4	0.214
4	0.099
4	0.179
4	0.19
4	0.257
4	0.21
4	0.147
4	0.237
4	0.164
4	0.211
4	0.311
4	0.27
4	0.178
4	0.271
4	0.27
4	0.247
5	0.39
5	0.697
5	0.452
5	0.326
5	0.248
5	0.266
5	0.14
5	0.757
5	0.751
5	0.509
5	0.745
5	0.428
5	0.521
5	0.522
5	0.447
5	0.433
5	0.733
5	0.483
5	0.334
5	0.509
5	0.74
5	0.167
5	0.14
5	0.134
5	0.084
5	0.308
5	0.613
5	0.101
5	0.136
5	0.136
5	0.123
5	0.533
5	0.684
5	0.584
5	0.095
5	0.444
5	0.413
5	0.679
5	0.34
5	0.618
5	0.626
5	0.53
5	0.469
5	0.129
5	0.667
5	0.293
5	0.298
5	0.409
5	0.093
5	0.152
5	0.526
5	0.627
5	0.119
5	0.117
5	0.098
5	0.108
5	0.124
5	0.136
5	0.205
5	0.366
5	0.531
5	0.528
5	0.353
5	0.664
5	0.706
5	0.703
5	0.381
5	0.619
5	0.457
5	0.595
5	0.563
5	0.082
5	0.644
5	0.725
5	0.418
5	0.42
5	0.154
5	0.108
5	0.099
5	0.105
5	0.101
5	0.137
5	0.13
5	0.225
5	0.262
5	0.1
5	0.129
5	0.377
5	0.711
5	0.134
5	0.104
5	0.521
5	0.118
5	0.686
5	0.159
5	0.412
5	0.154
5	0.121
5	0.12
5	0.138

==> tx_res_size.dat <==
x   y
2	3.02
2	2.95
2	2.92
2	3.08
2	2.89
2	2.98
2	3.13
2	3.05
2	2.95
2	2.98
2	3.02
2	3.02
2	2.98
2	3.08
2	3.08
2	3.05
2	3.04
2	2.98
2	3.05
2	2.89
2	2.98
2	2.99
2	3.02
2	2.96
2	3.1
2	3.08
2	3.0
2	3.13
2	2.98
2	2.92
2	2.84
2	2.98
2	3.02
2	3.0
2	2.92
2	2.99
2	2.87
2	2.92
2	2.95
2	3.07
2	2.92
2	3.04
2	2.95
2	2.95
2	2.89
2	2.98
2	2.89
2	3.1
2	2.86
2	3.05
2	2.97
2	2.95
2	2.95
2	2.98
2	2.87
2	3.04
2	2.87
2	3.07
2	3.13
2	3.05
2	2.92
2	2.92
2	3.13
2	2.98
2	3.05
2	2.87
2	2.98
2	3.05
2	2.95
2	2.92
2	3.05
2	2.95
2	2.95
2	2.95
2	2.95
2	2.95
2	3.1
2	3.13
2	3.02
2	3.05
2	3.13
2	3.0
2	2.95
2	2.95
2	3.02
2	2.92
2	2.99
2	3.02
2	2.95
2	2.95
2	2.98
2	3.13
2	3.02
2	3.05
2	3.05
2	2.92
2	3.13
2	2.84
2	2.84
2	3.11
3	3.01
3	2.96
3	2.83
3	3.01
3	3.1
3	2.87
3	2.92
3	2.92
3	3.08
3	2.96
3	2.99
3	3.05
3	3.05
3	3.04
3	2.89
3	2.99
3	2.96
3	2.96
3	2.92
3	2.89
3	2.95
3	3.02
3	2.96
3	2.92
3	3.05
3	2.87
3	3.04
3	2.92
3	3.11
3	2.96
3	2.96
3	2.92
3	2.96
3	2.92
3	2.96
3	2.92
3	2.96
3	2.92
3	3.04
3	3.02
3	3.08
3	3.1
3	2.92
3	2.96
3	3.02
3	2.99
3	2.84
3	2.99
3	3.1
3	3.07
3	3.04
3	3.08
3	2.99
3	2.99
3	2.92
3	2.87
3	3.02
3	3.1
3	2.92
3	2.83
3	2.99
3	3.05
3	2.96
3	2.99
3	2.92
3	2.92
3	2.81
3	2.99
3	2.81
3	2.99
3	3.05
3	3.08
3	3.02
3	3.01
3	2.99
3	2.96
3	2.99
3	3.08
3	2.96
3	3.04
3	2.96
3	2.81
3	2.92
3	2.89
3	2.99
3	2.99
3	3.05
3	3.04
3	2.99
4	2.99
4	2.96
4	6.0
4	2.93
4	2.99
4	3.04
4	2.99
4	3.13
4	3.16
4	2.96
4	2.96
4	2.99
4	2.99
4	3.02
4	2.96
4	3.02
4	3.02
4	2.89
4	2.83
4	2.96
4	5.79
4	3.02
4	3.02
4	2.96
4	2.94
4	3.13
4	3.05
4	3.1
4	3.02
4	3.02
4	2.99
4	6.0
4	2.87
4	3.1
4	2.84
4	2.96
4	2.96
4	2.96
4	5.85
4	5.76
4	5.67
4	3.07
4	2.93
4	3.07
4	2.99
4	2.92
4	3.02
4	2.96
4	2.89
4	5.81
4	3.02
4	2.81
4	3.1
4	3.04
4	3.11
4	2.96
4	2.89
4	5.71
4	2.89
4	3.05
4	2.99
4	3.05
4	3.05
4	3.08
4	2.96
4	3.1
4	2.99
4	2.99
4	2.99
4	3.07
4	2.99
4	2.96
4	2.99
4	2.96
4	2.96
4	3.05
4	5.73
4	3.1
4	3.02
4	2.96
4	3.05
4	2.99
4	2.93
4	3.02
4	3.02
4	2.99
4	2.99
4	2.99
4	3.07
4	3.05
4	2.99
4	2.99
4	2.93
4	3.05
4	3.14
4	2.96
4	3.05
4	5.85
4	2.92
4	3.02
5	2.94
5	3.1
5	2.96
5	2.99
5	2.99
5	3.02
5	2.99
5	3.13
5	3.05
5	3.04
5	3.05
5	3.08
5	3.05
5	5.82
5	2.99
5	2.93
5	2.96
5	3.07
5	2.93
5	5.7
5	5.64
5	2.89
5	5.71
5	3.02
5	2.99
5	2.96
5	2.99
5	3.05
5	2.9
5	3.12
5	3.07
5	3.07
5	2.99
5	3.02
5	2.99
5	2.96
5	5.5
5	5.7
5	3.02
5	3.02
5	2.99
5	2.99
5	3.02
5	3.16
5	3.04
5	2.99
5	3.1
5	2.99
5	3.02
5	2.96
5	8.62
5	5.94
5	2.93
5	5.94
5	2.99
5	2.99
5	3.02
5	3.02
5	2.93
5	2.96
5	5.75
5	3.2
5	3.02
5	2.96
5	3.17
5	3.02
5	2.96
5	2.96
5	3.13
5	2.99
5	3.02
5	2.93
5	3.02
5	3.02
5	3.02
5	2.99
5	2.96
5	2.92
5	3.04
5	5.82
5	2.96
5	2.96
5	3.07
5	2.99
5	2.99
5	2.87
5	2.96
5	6.0
5	2.96
5	2.96
5	2.99
5	2.96
5	5.76
5	2.93
5	3.05
5	3.08
5	3.08
5	3.02
5	2.96
5	3.08

==> tx_res_time.dat <==
x   y
2	12.975
2	7.184
2	6.912
2	6.659
2	7.233
2	7.505
2	6.791
2	6.544
2	7.101
2	6.985
2	6.502
2	6.883
2	6.654
2	6.883
2	6.804
2	6.81
2	7.591
2	6.798
2	6.588
2	6.759
2	7.018
2	6.833
2	7.034
2	6.541
2	6.874
2	7.095
2	7.164
2	7.01
2	7.081
2	6.273
2	6.284
2	6.849
2	6.219
2	7.037
2	7.119
2	6.617
2	6.403
2	7.155
2	7.038
2	7.116
2	6.746
2	7.262
2	6.274
2	6.411
2	6.84
2	6.792
2	6.864
2	6.391
2	7.114
2	6.779
2	6.909
2	7.562
2	6.552
2	6.323
2	6.54
2	7.374
2	7.063
2	6.591
2	5.98
2	7.302
2	6.627
2	6.9
2	7.151
2	6.533
2	5.82
2	6.169
2	6.54
2	6.758
2	6.351
2	6.805
2	6.701
2	7.252
2	5.645
2	6.543
2	7.072
2	6.452
2	6.86
2	6.977
2	6.629
2	6.9
2	6.96
2	6.992
2	6.463
2	7.383
2	6.507
2	6.889
2	7.392
2	6.668
2	6.536
2	7.152
2	5.903
2	7.513
2	6.666
2	6.447
2	6.96
2	6.549
2	6.131
2	5.572
2	6.56
2	6.581
3	41.825
3	7.771
3	7.245
3	7.866
3	7.552
3	7.289
3	7.459
3	5.931
3	5.821
3	6.62
3	6.622
3	6.433
3	6.12
3	6.118
3	5.743
3	5.82
3	5.641
3	5.845
3	5.853
3	5.752
3	5.774
3	5.608
3	5.811
3	5.809
3	5.861
3	5.943
3	5.797
3	5.69
3	5.975
3	5.787
3	5.58
3	5.779
3	5.629
3	5.683
3	5.612
3	25.746
3	5.804
3	5.77
3	5.776
3	5.865
3	6.803
3	5.648
3	5.56
3	5.792
3	5.721
3	5.603
3	5.662
3	5.643
3	5.641
3	5.633
3	6.404
3	5.644
3	5.451
3	5.444
3	5.459
3	5.525
3	5.356
3	5.343
3	14.373
3	5.73
3	5.778
3	5.457
3	5.397
3	5.292
3	5.255
3	5.266
3	5.334
3	5.453
3	5.382
3	5.601
3	5.651
3	5.454
3	5.529
3	5.446
3	5.454
3	5.418
3	5.674
3	5.743
3	5.663
3	5.727
3	5.654
3	5.608
3	5.688
3	5.796
3	5.707
3	5.679
3	5.714
3	5.721
3	5.853
4	16.209
4	7.198
4	103.077
4	75.84
4	71.313
4	7.116
4	6.701
4	7.987
4	6.774
4	16.816
4	5.851
4	6.932
4	6.974
4	6.481
4	5.633
4	102.125
4	5.798
4	6.416
4	6.759
4	6.312
4	68.418
4	6.811
4	6.943
4	7.273
4	7.588
4	6.842
4	50.211
4	57.76
4	55.6
4	49.357
4	6.238
4	57.343
4	40.113
4	6.923
4	6.863
4	6.759
4	7.182
4	7.708
4	58.309
4	54.202
4	53.155
4	6.997
4	105.143
4	116.802
4	92.193
4	6.976
4	6.615
4	6.772
4	49.022
4	50.472
4	6.439
4	6.411
4	7.517
4	6.42
4	7.45
4	6.464
4	6.887
4	53.009
4	6.782
4	7.176
4	6.783
4	50.162
4	51.001
4	48.253
4	7.194
4	6.854
4	7.006
4	6.811
4	6.97
4	6.776
4	6.839
4	93.606
4	7.041
4	7.162
4	6.736
4	7.434
4	72.666
4	6.671
4	80.3
4	94.954
4	6.37
4	6.726
4	48.565
4	6.465
4	6.665
4	45.642
4	6.208
4	49.063
4	6.642
4	85.09
4	39.234
4	6.995
4	45.934
4	59.267
4	6.084
4	6.214
4	6.549
4	51.548
4	6.745
4	6.094
5	7.747
5	5.921
5	76.162
5	45.021
5	7.307
5	6.646
5	44.676
5	6.932
5	6.071
5	60.184
5	7.588
5	7.127
5	57.285
5	114.057
5	50.255
5	49.129
5	6.886
5	7.059
5	47.239
5	45.662
5	100.48
5	50.199
5	103.283
5	6.792
5	6.482
5	53.072
5	7.027
5	6.39
5	147.603
5	136.787
5	7.071
5	8.477
5	7.77
5	7.092
5	5.824
5	53.252
5	94.148
5	104.61
5	6.994
5	6.569
5	42.63
5	7.148
5	62.536
5	6.623
5	7.012
5	6.766
5	6.343
5	58.449
5	6.154
5	6.271
5	69.555
5	97.627
5	41.309
5	104.579
5	7.167
5	6.969
5	48.468
5	49.04
5	120.415
5	7.008
5	76.763
5	95.379
5	6.812
5	6.792
5	6.849
5	6.649
5	75.376
5	54.204
5	111.678
5	5.938
5	6.223
5	46.494
5	6.116
5	7.506
5	7.254
5	44.969
5	6.223
5	5.903
5	5.857
5	106.979
5	55.621
5	53.274
5	45.613
5	6.77
5	6.889
5	46.269
5	6.723
5	46.677
5	50.876
5	50.432
5	6.353
5	52.08
5	93.489
5	46.107
5	5.914
5	74.406
5	6.752
5	7.241
5	6.793
5	6.327
